Dynamic Neural Network Architectural and Topological Adaptation and Related Methods -- A Survey

Training and inference in deep neural networks (DNNs) has, due to a steady increase in architectural complexity and data set size, lead to the development of strategies for reducing time and space requirements of DNN training and inference, which is of particular importance in scenarios where training takes place in resource constrained computation environments or inference is part of a time critical application. In this survey, we aim to provide a general overview and categorization of state-of-the-art (SOTA) of techniques to reduced DNN training and inference time and space complexities with a particular focus on architectural adaptions.

==> readme.txt <==
Change history:
Oct 5, 2015 -- created by Daniela Ramsauer and Phillip Chlap
Oct 6, 2015 -- modified (adding small caps & readme file) by Torsten Moeller
  * added a bib file
  * added small caps font for heading
  * created a readme file

how to use:

1. on a unix prompt:
  > pdflatex BSc_Latex_Template
  > bibtex BSc_Latex_Template
  > pdflatex BSc_Latex_Template
  > pdflatex BSc_Latex_Template

